The Connection between Kriging and Large Neural Networks

AI has impacted many disciplines and is nowadays ubiquitous. In particular, spatial statistics is in a pivotal moment where it will increasingly intertwine with AI. In this scenario, a relevant question is what relationship spatial statistics models have with machine learning (ML) models, if any. In particular, in this paper, we explore the connections between Kriging and neural networks. At first glance, they may appear unrelated. Kriging - and its ML counterpart, Gaussian process regression - are grounded in probability theory and stochastic processes, whereas many ML models are extensively considered Black-Box models. Nevertheless, they are strongly related. We study their connections and revisit the relevant literature. The understanding of their relations and the combination of both perspectives may enhance ML techniques by making them more interpretable, reliable, and spatially aware.

==> tikzMLP.tikz <==
\begin{tikzpicture}[x=6.72cm, y=2.88cm, >=stealth]%[x=5.6cm, y=2.4cm, >=stealth]

  % Input layer
  \foreach \i/\name in {1/x_1,2/x_2,3/x_3}
    \node[circle, draw, minimum size=0.8cm] (I\i) at (0,-\i) {$\name$};
  \node at (0,-4.0) {{\Large $\vdots$}};
  \node[circle, draw, minimum size=0.8cm] (In) at (0,-5) {$x_d$};

  % Hidden layer

%   \foreach \i in {1,2,3}
%   \node[circle, draw, minimum size=0.9cm] (H\i) at (1,-\i-0.5) {$\phi$};
% \node at (1,-4.7) {$\vdots$};
% \node[circle, draw, minimum size=0.9cm] (Hh) at (1,-5.5) {$\phi$};

  \foreach \i/\name in {1/h(\bm{x}; \bm{a_1}),2/h(\bm{x}; \bm{a_2}),3/h(\bm{x}; \bm{a_3})}
    \node[circle, draw, minimum size=0.8cm, inner sep=0.01pt] (H\i) at (1,-\i+0.5) {{\scriptsize $\name$}};
  \node at (1,-4.0) {{\Large $\vdots$}};
  \node[circle, draw, minimum size=0.8cm, inner sep=0.01pt] (Hh) at (1,-5.5) {{\scriptsize $h(\bm{x}; \bm{a_l})$}};

  % Output layer (one output)
  \node[circle, draw, minimum size=0.8cm] (O) at (2,-3) {$y$};
  %\node[circle, draw, align=center, text width=1.8cm, minimum size=1.0cm] (O) at (2,-3) {\scriptsize $y(\bm{x}) = b +$ \\ $\displaystyle\sum_{j=1}^L a_j h(\bm{x}; \bm{a}_j)$};

  % Connections: Input to Hidden
  \foreach \i in {1,2,3}
    \foreach \j in {1,2,3}
      \draw[->] (I\i) -- (H\j);
  \foreach \j in {1,2,3}
    \draw[->] (In) -- (H\j);
  \foreach \i in {1,2,3}
    \draw[->] (I\i) -- (Hh);
  \draw[->] (In) -- (Hh);

  % Connections: Hidden to Output
\foreach \i in {1,2,3}
  \draw[->] (H\i) -- (O);
\draw[->] (Hh) -- (O);

  % Labels
  \node at (0,0.3) {Spatial location};
  \node at (1,0.3) {Hidden layer};
  \node at (2,0.3) {Prediction};

  \node at (0.5,-.25) { $\{\mathbf{a}_{j} \}_{j=1,\ldots, l}$ };
  \node at (1.5,-.25) {$[b_0 \ \bm{b}]$};

  %\node at (1,-6.5) {Activation: $\phi$};

\end{tikzpicture}

